Spectral function and quasi-particle damping of interacting bosons in two dimensions

We employ the functional renormalization group to study dynamical properties of the two-dimensional Bose gas. Our approach is free of infrared divergences, which plague the usual diagrammatic approaches, and is consistent with the exact Nepomnyashchy identity, which states that the anomalous self-energy vanishes at zero frequency and momentum. We recover the correct infrared behavior of the propagators and present explicit results for the spectral line-shape, from which we extract the quasi-particle dispersion and damping.

==> reply.txt <==
Reply to Editor:

Dear Editor,

please find below our reply to the referees.
Both referees find our results interesting and that they should
be published. Considering that our work solves a problem which
exists for more than 30 years in the theory of the weakly
interacting Bose gas, we resubmit our work to Phys.Rev.Letters.

Yours Sincerely,

Andreas Sinner, Nils Hasselmann, Peter Kopietz

----------------------------------------------------------

Summary of changes:

Removed one reference (Fisher and Hohenberg)

Moved one footnote to main text

Added one reference (Ref[3]).

Additional discussion of the truncation in reply
to referee A.

Several smaller changes throughout the text to make space
for additional discussion.

------------------------------------------------------------------

NOT FOR TRANSFER TO THE REFEREES:

The report by referee B does not really address the content of the
present manuscript but rather deals with almost
5-year old publications by two of the present authors
and more recent work by Blaizot, Wschebor and Mendez-Galain.
As we explain in detail in our reply to the referee, these
works are not directly related to the present work.

We believe that it would anyhow not be our obligation
to apply and test other authors approaches, as the referee
asks us to do. 

We therefore do not think that we got a fair review by 
referee B and do not expect that we would get one on
resubmission. We therefore kindly ask the Editor to
consider sending our manuscript to one or two other 
referees.



---------------------------------------------------------------

Reply to Referee A

We thank the referee for his review in which he/she raised a number
of issues which we address in our revised version. The referee writes
that our results are of interest, he/she is not yet convinced that our 
work warrants publication in Phys.Rev.Letters since the FRG method is 
well established. 

We want to point out that, besides the more formal aspect of introducing
the non-local potential approximation and thus making a contribution to
the development of FRG techniques, our work is the first
work which succeeds to calculate the single particle spectral density
of the Bose gas within an approach which obeys the Nepomnayaschy identity
and is free of IR divergences. Considering that this is a long-standing
problem which exists since 1975, we believe that the presented solution
does warrant publication in Phys.Rev.Lett.


Below, we reply to the referee comments.

-The referee points out that the correct expansion parameter
in D=2 is proportional to log(rho a^2) where a is the range of the
potential. In fact, we had commented on this already in the original
version where we mentioned that the Schick energy scale 
4 pi rho/[m log (rho a^2)] follows exactly from our flow equations
in the dilute limit (and in the z=2 regime). Admittely, however,
this was very difficult to find in the manuscript since it was only
mentioned in our footnote [16]. In the renewed version we have
therefore moved the discussion of the Schick scale into the main
text, into the paragraph below Eq.(11).

-We thank the referee for pointing out that our discussion of the
non-locality of the interaction was too short in the original version.
In the revised manuscript we have discussed the importance of the
non-local coupling in more detail below Eqs.(7a,7b). Introducing
the two functions u and sigma automatically solves a number of
problems: First, it nicely allows to seperate the analytic part of the
self energies (represented by \sigma(K)) from the non-analytic ones
(represented by u(K)). Both the normal and the anomalous self energies are
non-analytic, however in the difference of the two the non-analytic terms 
cancel. Furthermore, any ambiguity about the definition of the flow equations
of the coupling parameters X,Y,Z and V which parametrize \sigma(K) is
removed. If u(K)=u_0 were entirely local, it would not be immediately clear
how to define e.g. the flow of Z (it might seem possible to define
it via the flow of normal self energy). From our Eqs.(7a,7b) it is obvious
that the flow of these parameters must be defined via the flow of the 
difference of the self energies. 

The technical details of the calculation are very similar to those presented 
in detail in Ref. 15. The interested reader will find all steps
in this reference and we did not want to repeat these again in our
present work.

-The reason why we chose the Litim cutoff are its excellent convergence
properties as well as the advantage of yielding simple momentum
integrals which can be integrated trivially. We write this now 
in the text, in the paragraph following Eqs.(7a,7b).

-The non-selfconsistent solution of the flow Eqs.(12a,12b) is expected
to be reliable for weak coupling and for momenta much smaller than
the cutoff wavevector Lambda_0. We clarified this now in the text.

-We thank the referee for the references on the field-theoretical
approach to Beliaev damping. We have further included a reference 
to a recent review by Andersen in which this approach to Beliaev
damping is discussed in detail.

---------------------------------------------------------------------------

Reply to Referee B

We thank referee B for his/her report. The main criticism of referee B
is that we do not explain in enough detail our truncation technique
and that we do not explain how our truncation differs from earlier
approaches to other models. 

First, we emphasize that the
models investigated by Ledowski, Hasselmann and Kopietz as well
as by Blaizot, Wschebor and Mendez-Galain are fundamentally different
from the one investigated in our present manuscript. For one, the models
previously investigated were classical phi^4 models, without any quantum
dynamics. Thus, there is no Wick rotation, no analytical continuation,
no spectral density and a rather simple dependence of the self energy on only 
the absolute momentum. Even if they were generalized to quantum mechanical models,
the proposed techniques would be impossible to implement simply for
computational complexity. The calculation of the classical self-energy
in both previous approaches requires the calculation of a four dimensional
integral. For quantum mechanical problems at T=0, these techniques would
yield (at least) six-dimensional integrals and a controlled calculation
of the resulting non-analytic self energies would be next to impossible.

Furthermore, the works mentioned by the referee are not capable of treating
a finite condensate, i.e. a symmetry broken phase. This is of course of
fundamental importance for a T=0 Bose gas. Finally, both previous
approaches violate Ward identies and even if they were generalized to
the symmetry broken phase, they would thus yield uncontrolled results.

There is however an approach to classical models in their symmetry broken
phase which is closely related to our approach which is cited as Ref.15 in the 
present and Ref. 14 in the old version. 
Here, all the details of the truncation employed
in the present work can be found. We did not want to repeat these details again
in the present manuscript but the interested reader can find them there.

In response to referee B we cite the previous references 19 and 20 no longer as 
related approaches, since they are only very weakly related, but clearly state 
now that these earlier approaches apply to classical models in the symmetric phase.
